Massive Young Stellar Objects and Outflow in the Infrared-Dark Cloud G79.3+0.3

G79.3+0.3 is an infrared dark cloud in the Cygnus-X complex that is home to massive deeply embedded young stellar objects (YSOs). We have produced a submillimeter array (SMA) 1.3 mm continuum image and $^{12}$CO line maps of the eastern section of G79.3+0.3 in which we detect five separate YSOs. We have estimated physical parameters for these five YSOs and others in the vicinity of G79.3+0.3 by fitting existing photometry from Spitzer, Herschel, and ground-based telescopes to spectral energy distribution models. Through these model fits we find that the most massive YSOs seen in the SMA 1.3mm continuum emission have masses in the $5 - 6M_{sun}$ range. One of the SMA sources was observed to power a massive collimated $^{12}$CO outflow extending at least 0.94pc in both directions from the protostar, with a total mass of 0.83$M_{sun}$ and a dynamical timescale of 23kyr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
